QEA: An Accelerator for Quantum Circuit Simulation with Resources Efficiency and Flexibility

The area of quantum circuit simulation has attracted a lot of attention in recent years. However, due to the exponentially increasing computational costs, assessing and validating these models on large datasets poses significant obstacles. Despite plenty of research in quantum simulation, issues such as memory management, system adaptability, and execution efficiency remain unresolved. In this study, we introduce QEA, a state vector-based hardware accelerator that overcomes these difficulties with four key improvements: optimized memory allocation management, open PE, flexible ALU, and simplified CX swapper. To evaluate QEA's capabilities, we implemented and evaluated it on the AMD Alveo U280 board, which uses only 0.534 W of power. Experimental results show that QEA is extremely flexible, supporting a wide range of quantum circuits, has excellent fidelity, making it appropriate for standard quantum emulators, and outperforms powerful CPUs and related works up to 153.16x better in terms of normalized gate speed. This study has considerable potential as a useful approach for quantum emulators in future works.

==> tmp.txt <==
The strategy for solving Eq.~\ref{eq:decompose} is choosing the break points in gate sequence $g_1 g_2 \ldots g_{\hat{m}}$ to break it as group $\{G_j\}$, satisfy \ref{def:sub-operator}, then pass $\{G_j\}$ into TP function $\mathcal{T}: G\in g^{k} \rightarrow U\in \mathcal{C}^{N \times N} = \bigotimes_{j=1}^{|G|}g_j$ with $g_j\in G$. The optimal break-point will be discussed more in the Appendix. The Eq.~\ref{eq:basic} can be re-written as:

\begin{equation}
    |\psi_m\rangle = \left(\mathcal{T}(G_m)\left(\ldots\left(\mathcal{T}(G_2)\left(\mathcal{T}(G_1)|\psi_0\rangle\right)\right)\right)\right).
\end{equation}

We denote $|\psi_j\rangle=U_j(\bm\theta_j)|\psi_{j-1}\rangle$. In the QML model, the learning process (or variational process) can be described as adjusting parameters $\bm\theta\rightarrow\bm\theta^*$ to optimize minimize cost value, through computing its gradient such as Eq. (\ref{eq:grad}) \cite{Guan_2021}:

\begin{equation}
    \begin{aligned}
    \nabla_{\bm\theta} \mathcal{C}(\bm\theta)=\left[\frac{\partial \mathcal{C}(\bm\theta)}{\partial \theta_0} \;\frac{\partial \mathcal{C}(\bm\theta)}{\partial \theta_1}\; \ldots \; \frac{\partial \mathcal{C}(\bm\theta)}{\partial \theta_{m-1}}\right]^{\intercal}.
    \label{eq:grad}
    \end{aligned}   
\end{equation}


To achieving $\{\frac{\partial \mathcal{C}(\bm\theta)}{\partial \theta_j} \}$, we have general ($2R$-PSR for any kind of parameterized gate \cite{Wierichs2022generalparameter}:

\begin{equation}
    \begin{aligned}
        \frac{\partial \mathcal{C}(\bm\theta)}{\partial_{\theta_j}}&=\sum_{\mu=1}^{2 R} \mathcal{C}\left(\bm\theta \pm \frac{2 \mu-1}{2 R} \pi\right) \frac{(-1)^{\mu-1}}{4 R \sin ^2\left(\frac{2 \mu-1}{4 R} \pi\right)}\\
        &=\sum_{k=1}^{R} d_{k}\left[\mathcal{C}\left(\bm\theta_j^{+\epsilon_k}\right)-\mathcal{C}\left(\bm\theta_j^{-\epsilon_k}\right)\right]
    \end{aligned}
\label{eq:gpsr}
\end{equation}

where $\bm\theta_j^{\pm\epsilon} \equiv \bm\theta \pm \epsilon\bm{e}_j$ ($\bm e_j$ is the $m$-dimensional $j^{\text{th}}$ unit vector). Using first-order optimizers $\bm\theta^{t+1}\leftarrow\text{Optimizer}(\bm\theta^t, \nabla_{\bm\theta} \mathcal{C}(\bm\theta))$, $\bm\theta\approx\bm\theta^{*}$ after $n_{\text{iter}}$ iterations:

\begin{equation}
\begin{split}
    &\bm\theta^* \leftarrow \argmin_{\bm\theta} \mathcal{C}(\bm\theta).
\end{split}
\label{eq:optimizer}
\end{equation}





%         \subsubsection{Tensor Product} \label{sec:background:matrix_computation:matrix_multiplication} 
            
            
%         \subsubsection{Matrix Multiplication} \label{sec:background:matrix_computation:matrix_multiplication}


% A matrix is typically regarded as sparse when the number of zero elements is greater than or equal to the number of non-zero elements. In the context of quantum emulation, the sheer size of these matrices poses a challenge, as they contain so many elements that conventional memory systems cannot accommodate. To efficiently manage this, we employ a sparse matrix storage method known as the Coordinate (COO) Format \cite{MIT_COO}. This format focuses on storing only the non-zero values, thereby significantly reducing the amount of storage required. By adopting the COO Format, we also exclude the need for redundant computations involving zero values, which in turn leads to enhanced computational performance. The format achieves this efficiency by representing a sparse matrix using three primary components: row indices, column indices, and the actual non-zero values. Each non-zero element is mapped precisely to its location within the tensor using these indices, allowing for efficient data retrieval and manipulation.
        
%     \subsubsection{Tensor product} \label{subsubsec:tenmul}
        
%         One of the computations in quantum emulation is TP, also known as Kronecker product, which is denoted by $g \otimes h$, is an operation on two matrices of arbitrary size resulting in a block matrix:
%         \begin{equation}  
%             g \otimes h = 
%             \begin{bmatrix}
%             g_{(0,0)}h & g_{(0,1)}h & \cdots & g_{(0,n-1)}B \\
%             a_{(1,0)}B & g_{(1,1)}h & \cdots & g_{(1,(n-1)}h \\
%             \vdots & \vdots & \ddots & \vdots \\
%             g_{(m-1,0)}h & g_{(m-1,1)}h & \cdots & g_{(m-1,n-1)}h
%             \end{bmatrix}
%         \end{equation}
    
%         where $\vert g\otimes h \vert  = (|g|\times |h|) \times (|g|\times |h|)$. As we discussed, COO format is not only used for storing sparse matrices but also for computing. For each non-zero $g_{(i,j)}$ element in matrix $g$, it will be denoted by a tuple $(i,j,g_{(i,j)})$ where $i \in \{0,1,\cdots,m-1\}$, $j\in \{0,1,\cdots,n-1\})$ are row and column index. When performing $g \otimes h$, all tuples $(i,j,g_{(i,j)})$ will be computed with all tuples $(l,k,h_{(l,k)})$ to get new tuples $(i \times p + l,j \times q + k,g_{(i,j)}\times h_{(k,l)})$.


%         Fig. \ref{fig:coomul} illustrates the detailed sparse TP. Two $2 \times 2$ - dimensional tensors are transformed into two corresponding 2-dimensional arrays. Each tuple from the first array is purposefully paired and computed with each tuple from the second array, ensuring that every possible combination of tuples between the two arrays is evaluated. The resulting computed tuples are then merged into a new 2-dimensional array. Finally, this array is converted back into the resulting tensor.



         These gates form the building blocks of quantum circuits, enabling complex quantum algorithms. By using Clifford + $R_i$, we can break down into any low-level or build up any high-level gates, such as control rotation ($CR_i(.)$) can be decomposed into gates belonging to the universal gate set as Fig.~\ref{fig:topology} (e).
        
        \begin{align}
            CR_x(\theta)\equiv &(I\otimes S)CX(I\otimes R_y(-\theta/2))CX\nonumber\\
            &(I\otimes R_y(\theta/2))(I\otimes R_z(-\pi/2))
        \end{align}
        
        \begin{align}
            CR_y(\theta)\equiv &(I\otimes R_y(\theta/2))CX\nonumber\\
            &(I\otimes R_y(-\theta/2))CX
        \end{align}
        
        \begin{align}
            CR_z(\theta)\equiv &(I\otimes R_z(\theta/2))CX\nonumber\\
            &(I\otimes R_z(-\theta/2))CX
        \end{align}


\subsection{Matrix Computation} \label{sec:background:matrix_computation}
   \subsubsection{Matrix multiplication} \label{subusbsec:maxmul}
        In addition to the TP, quantum emulation employs the MM. Similarly, the Coordinate (COO) format is utilized for this computation, where all non-zero elements of matrices will be represented as tuples as described in \ref{subsubsec:tenmul}. When performing $G_j \times |\psi_{j-1}\rangle$, non-zero elements of one row of $G_j$ are multiplied with corresponding non-zero elements of $\psi_{j-1}$ based on ESC algorithm \cite{dalton2015optimizing}. Specifically, each tuple $(i,j,g_{(i,j)})$ of matrix $g$ is computed with each tuple $(l,k,h_{(l.k)})$ of matrix $h$, provided that $j$ = $l$. The resulting tuples are of the form $(i,k,g_{(i,j)}\times h_{(l.k)})$, and all tuples with the same $(i, k)$ are accumulated to obtain the final result.



        \begin{align}
            &H = \frac{1}{\sqrt{2}} 
            \begin{pmatrix}
                1 & 1 \\ 
                1 & -1 
            \end{pmatrix}, 
            S = \begin{pmatrix} 
                1 & 0 \\ 
                0 & i 
            \end{pmatrix},\\
            &CX = \begin{pmatrix} 
            1 & 0 & 0 & 0 \\ 
            0 & 1 & 0 & 0 \\ 
            0 & 0 & 0 & 1 \\ 
            0 & 0 & 1 & 0 
            \end{pmatrix}.  
        \end{align}




        \begin{align}
            &R_x(\theta) = 
            \begin{pmatrix} 
            \cos(\theta/2) & -i\sin(\theta/2) \\
            -i\sin(\theta/2) & \cos(\theta/2) \end{pmatrix},\\
            &R_y(\theta) = 
            \begin{pmatrix} 
            \cos(\theta/2) & -\sin(\theta/2) \\ \sin(\theta/2) & \cos(\theta/2) \end{pmatrix},\\
            &R_z(\theta) = \begin{pmatrix} 
            e^{-i\theta/2} & 0 \\ 
            0 & e^{i\theta/2} 
            \end{pmatrix}.
        \end{align}

                \begin{align}
            CR_x(\theta)\;\equiv\;&(I\otimes S)CX(I\otimes R_y(-\theta/2))CX\\
            &(I\otimes R_y(\theta/2))(I\otimes R_z(-\pi/2))\nonumber
        \end{align}


                If the state $|j\rangle$ is written by using the $n$-bit binary representation $j=j_1 ... j_n$:
        
        \begin{equation}
            \begin{split}
                &\text{QFT}(|j_1,\ldots,j_n\rangle)\rightarrow \\&\frac{(|0\rangle+e^{2\pi i 0.j_n}|1\rangle)\otimes\ldots \otimes(|0\rangle+e^{2\pi i 0.j_1 j_2 \ldots j_n}|1\rangle)}{\sqrt{N}}
            \end{split}
        \end{equation}
        
        where $0.j_l\ldots j_n = j_l/2+\ldots+j_n/2^{n-l+1}$. 


        In addition, the rotation gates $R_x(\theta)$, $R_y(\theta)$, and $R_z(\theta)$ perform rotations around the X, Y, and Z axes of the Bloch sphere by an angle $\theta$, respectively. These gates form the building blocks of quantum circuits, enabling complex quantum algorithms. 
